Camera Control for Text-to-Image Generation via Learning Viewpoint Tokens

Current text-to-image models struggle to provide precise camera control using natural language alone. In this work, we present a framework for precise camera control with global scene understanding in text-to-image generation by learning parametric camera tokens. We fine-tune image generation models for viewpoint-conditioned text-to-image generation on a curated dataset that combines 3D-rendered images for geometric supervision and photorealistic augmentations for appearance and background diversity. Qualitative and quantitative experiments demonstrate that our method achieves state-of-the-art accuracy while preserving image quality and prompt fidelity. Unlike prior methods that overfit to object-specific appearance correlations, our viewpoint tokens learn factorized geometric representations that transfer to unseen object categories. Our work shows that text-vision latent spaces can be endowed with explicit 3D camera structure, offering a pathway toward geometrically-aware prompts for text-to-image generation. Project page: https://randdl.github.io/viewtoken_control/

==> qualitative_results/216650e9ec7d4f01a72f7dc0e197361b_149_prompt.txt <==
A photo of okapi with velvety brown fur and bold stripes in an ancient Greek temple ruin, with broken columns and weathered stone steps

==> qualitative_results/compass_overfitting/14a9c6e697fa48a38bc511cf5c7f633d_002_prompt.txt <==
A photo of white bunny with pink ears, holding a carrot in front of the Taj Mahal

==> qualitative_results/compass_overfitting/14a9c6e697fa48a38bc511cf5c7f633d_067_prompt.txt <==
A photo of white bunny with pink ears, holding a carrot in front of the leaning tower of Pisa in Italy

==> qualitative_results/compass_overfitting/2db359413e2c476486f0643e6bcda1fe_010_prompt.txt <==
A photo of santa claus carrying a sack of gifts in front of the Taj Mahal

==> qualitative_results/compass_overfitting/2db359413e2c476486f0643e6bcda1fe_013_prompt.txt <==
A photo of santa claus carrying a sack of gifts in front of the Taj Mahal

==> qualitative_results/compass_overfitting/2db359413e2c476486f0643e6bcda1fe_015_prompt.txt <==
A photo of santa claus carrying a sack of gifts in front of the Taj Mahal

==> qualitative_results/compass_overfitting/2db359413e2c476486f0643e6bcda1fe_029_prompt.txt <==
A photo of santa claus with round glasses and black boots in front of the Taj Mahal

==> qualitative_results/compass_overfitting/4bb04fa58d6846938e07bb38507e3f3a_022_prompt.txt <==
A photo of dolphin in the vast sea, with a clear blue sky and a few fluffy clouds

==> qualitative_results/more_qualitative_results/022d84b07ba94c7aa028aaff1da2b47e_047_prompt.txt <==
A photo of mecha gundam with large shield and rifle on the streets of Venice, with the sun setting in the background

==> qualitative_results/more_qualitative_results/06aa77c8166d47edba0150a18f0eb514_022_prompt.txt <==
A photo of ergonomic gaming chair with headrest in a modern living room setting with painted walls and glass windows

==> qualitative_results/more_qualitative_results/147e0d9fab864389a54376b7a777fd01_003_prompt.txt <==
A photo of orange tabby with green eyes and wearing a collar in front of the Taj Mahal

==> qualitative_results/more_qualitative_results/147e0d9fab864389a54376b7a777fd01_039_prompt.txt <==
A photo of orange tabby with green eyes and wearing a collar on the streets of Venice, with the sun setting in the background

==> qualitative_results/more_qualitative_results/147e0d9fab864389a54376b7a777fd01_137_prompt.txt <==
A photo of fluffy white persian cat in an ancient Greek temple ruin, with broken columns and weathered stone steps

==> qualitative_results/more_qualitative_results/216650e9ec7d4f01a72f7dc0e197361b_149_prompt.txt <==
A photo of okapi with velvety brown fur and bold stripes in an ancient Greek temple ruin, with broken columns and weathered stone steps

==> qualitative_results/more_qualitative_results/243fea4f846f44d18d37bf371272b7ec_035_prompt.txt <==
A photo of phoenix with brilliant red and gold plumage in the sky during a vibrant sunset, with clouds painted orange and purple

==> qualitative_results/more_qualitative_results/2d85c0fe70604d9e8175627b24b197cb_004_prompt.txt <==
A photo of human skeleton standing upright with arms at sides in front of the Taj Mahal

==> qualitative_results/more_qualitative_results/38d86853f87a4cee935ad25db08771a0_002_prompt.txt <==
A photo of mermaid with scales shimmering in green and blue in a vibrant coral reef, teeming with colorful tropical fish

==> qualitative_results/more_qualitative_results/411187020403497384bca13565a866f8_024_prompt.txt <==
A photo of shoebill with distinctive large bill and tall stance in front of the Taj Mahal

==> qualitative_results/more_qualitative_results/54e67354447b41caa943c7ebd66b9732_004_prompt.txt <==
A photo of golden retriever with fluffy fur in front of the Taj Mahal

==> qualitative_results/more_qualitative_results/5577b43f380e422cbe600c070b804e8b_058_prompt.txt <==
A photo of graceful unicorn with rainbow mane and tail on the streets of Venice, with the sun setting in the background

==> qualitative_results/more_qualitative_results/81007af39d6c4150b88f2abf4cc32a33_018_prompt.txt <==
A photo of red panda with white face markings and pointed ears in front of the Taj Mahal

==> qualitative_results/more_qualitative_results/89bcd0695ab640f58a7cf6322bb4c798_005_prompt.txt <==
A photo of red off-road buggy with large tires in front of the Taj Mahal

==> qualitative_results/more_qualitative_results/96eca5d1835441f39eae83cb67f80529_011_prompt.txt <==
A photo of blue snowmobile with track and headlight in front of the Taj Mahal

==> qualitative_results/more_qualitative_results/ec4a032f83ad48868efa2d4ed35a7e17_013_prompt.txt <==
A photo of fighter jet with afterburners and military markings flying high above a sea of fluffy white clouds

==> qualitative_results/used/022d84b07ba94c7aa028aaff1da2b47e_036_prompt.txt <==
A photo of white gundam robot with blue and red accents on the streets of Venice, with the sun setting in the background

==> qualitative_results/used/243fea4f846f44d18d37bf371272b7ec_019_prompt.txt <==
A photo of phoenix rising from flames with wings spread flying high above a sea of fluffy white clouds

==> qualitative_results/used/2db359413e2c476486f0643e6bcda1fe_050_prompt.txt <==
A photo of santa claus with round glasses and black boots on the streets of Venice, with the sun setting in the background

==> qualitative_results/used/4bb04fa58d6846938e07bb38507e3f3a_000_prompt.txt <==
A photo of dolphin on still waters under a cloudy sky, mountains visible in the distant horizon

==> qualitative_results/used/54e67354447b41caa943c7ebd66b9732_009_prompt.txt <==
A photo of golden retriever with fluffy fur in front of the Taj Mahal

==> qualitative_results/used/ec4a032f83ad48868efa2d4ed35a7e17_039_prompt.txt <==
A photo of fighter jet with missile attached under the wings in the sky during a vibrant sunset, with clouds painted orange and purple
